Cycles to the Rescue! Novel Constraints to Compute Maximum Planar Subgraphs Fast

The NP-hard Maximum Planar Subgraph problem asks for a planar subgraph $H$ of a given graph $G$ such that $H$ has maximum edge cardinality. For more than two decades, the only known non-trivial exact algorithm was based on integer linear programming and Kuratowski's famous planarity criterion. We build upon this approach and present new constraint classes, together with a lifting of the polyhedron, to obtain provably stronger LP-relaxations, and in turn faster algorithms in practice. The new constraints take Euler's polyhedron formula as a starting point and combine it with considering cycles in $G$. This paper discusses both the theoretical as well as the practical sides of this strengthening.

==> plots/solved-north-by-skew-ub.csv <==
skewUB,instances,a_ilp_kurat,b_ilp_kurat_--min-cycle-vars_1000,c_ilp_kurat_--min-cycle-vars_1000_--integral-cycles_1_--pseudo-tree_l_--sepa-cycles_s,d_ilp_kurat_--min-cycle-vars_1000_--integral-cycles_1_--pseudo-tree_l_--sepa-cycle-edges_1_--sepa-cycles_s
1,120,1.0,1.0,1.0,1.0
2,60,1.0,1.0,1.0,1.0
3,32,1.0,1.0,1.0,1.0
4,25,1.0,1.0,1.0,1.0
5,16,1.0,1.0,1.0,1.0
6,16,1.0,1.0,1.0,1.0
7,6,1.0,1.0,1.0,1.0
8,15,1.0,1.0,1.0,1.0
9,8,1.0,1.0,1.0,1.0
10,2,1.0,1.0,1.0,1.0
11,4,0.5,1.0,1.0,1.0
12,4,0.25,1.0,1.0,1.0
13,6,0.16666666666666666,0.8333333333333334,0.8333333333333334,0.8333333333333334
14,3,0.0,1.0,1.0,1.0
15,6,0.16666666666666666,0.8333333333333334,0.8333333333333334,1.0
16,9,0.0,0.5555555555555556,0.8888888888888888,0.8888888888888888
17,4,0.0,0.5,0.5,0.5
18,11,0.0,0.7272727272727273,0.7272727272727273,0.7272727272727273
19,5,0.0,0.0,0.0,0.4
20,6,0.3333333333333333,0.5,1.0,1.0
21,14,0.0,0.21428571428571427,0.9285714285714286,1.0
22,8,0.0,0.0,0.875,0.875
23.5,43,0.11627906976744186,0.37209302325581395,0.627906976744186,0.6976744186046512


==> plots/solved-rome-by-skew.csv <==
skew,instances,a1_ilp_kurat,a7_ilp_kurat_--min-cycle-vars_1000,d_ilp_kurat_--min-cycle-vars_1000_--integral-cycles_1_--pseudo-tree_l_--sepa-cycles_s
1,1470,1.0,1.0,1.0
2,1239,1.0,1.0,1.0
3,1007,1.0,1.0,1.0
4,834,1.0,1.0,1.0
5,717,1.0,1.0,1.0
6,602,1.0,1.0,1.0
7,536,1.0,1.0,1.0
8,423,1.0,1.0,1.0
9,317,0.7476340694006309,1.0,1.0
10,318,0.015723270440251572,1.0,1.0
11,218,0.0,1.0,1.0
12,197,0.0,0.9898477157360406,1.0
13,146,0.0,0.9383561643835616,1.0
14,78,0.0,0.9102564102564102,1.0
15,60,0.0,0.8333333333333334,1.0
16,37,0.0,0.7027027027027027,1.0
17,22,0.0,0.4090909090909091,1.0
18,13,0.0,0.38461538461538464,1.0
19,7,0.0,0.42857142857142855,1.0
20.5,8,0.0,0.125,0.875

